Centralization potential of automotive E/E architectures

Current automotive E/E architectures are subject to significant transformations: Computing-power-intensive advanced driver-assistance systems, bandwidth-hungry infotainment systems, the connection of the vehicle with the internet and the consequential need for cyber-security drives the centralization of E/E architectures. A centralized architecture is often seen as a key enabler to master those challenges. Available research focuses mostly on the different types of E/E architectures and contrasts their advantages and disadvantages. There is a research gap on guidelines for system designers and function developers to analyze the potential of their systems for centralization. The present paper aims to quantify centralization potential reviewing relevant literature and conducting qualitative interviews with industry practitioners. In literature, we identified seven key automotive system properties reaching limitations in current automotive architectures: busload, functional safety, computing power, feature dependencies, development and maintenance costs, error rate, modularity and flexibility. These properties serve as quantitative evaluation criteria to estimate whether centralization would enhance overall system performance. In the interviews, we have validated centralization and its fundament - the conceptual systems engineering - as capabilities to mitigate these limitations. By focusing on practical insights and lessons learned, this research provides system designers with actionable guidance to optimize their systems, addressing the outlined challenges while avoiding monolithic architecture. This paper bridges the gap between theoretical research and practical application, offering valuable takeaways for practitioners.

==> BeforeChapter2Removal.txt <==
\section{Related Work}
\label{chap:Chapter2}

\subsection{Methodology of the Related Work Review}
\label{chap:LitRev}
Given the practical focus of our research, our related work review was designed to provide preparatory groundwork rather than adhere to a stringent systematic protocol. The primary goal was to identify key evaluation criteria for assessing the potential benefits of centralizing in-vehicle E/E architectures, which would complement our subsequent qualitative interviews with practitioners.

To identify relevant literature, we constructed broad search strings that reflected our research objectives and avoided bias by not initially favoring any specific E/E architecture types:
\begin{itemize}%[noitemsep, parsep=2pt, partopsep=0pt]
\item Automotive system engineering AND centralized E/E architecture AND system limitations % 13.600 
\item Automotive system engineering AND distributed, embedded E/E architecture AND system limitations % 18.200
\item Automotive function development AND centralized E/E architecture AND system limitations % 16.800
\item Automotive function development AND distributed, embedded E/E architecture AND system limitations % 19.300
\end{itemize}

These search strings were employed on Google Scholar to ensure a wide scope of literature. We applied pragmatic inclusion criteria to ensure relevance and practical utility:
\begin{itemize}%[noitemsep, parsep=2pt, partopsep=0pt]
\item Primary studies discussing automotive system properties
\item Publications discussing E/E architectures and their pros and cons
\item Studies on emerging automotive technologies and their impact on system properties
\item Peer-reviewed publications or publications from reputable scientific publishers/journals
\end{itemize}

The selected publications helped us identify common system limitations and potential benefits of centralization. The related work review served as a foundation to formulate our first research question and guided our qualitative interview study. In line with the practical scope, this review provides a preparatory groundwork to support our empirical study, rather than a comprehensive systematic review. Still, it is important to acknowledge the limitations and potential biases inherent in our approach. We discuss these threats to validity in detail in \Cref{chap:ThreatsToValidity}, where we outline the steps taken to mitigate these issues and the impact they may have on our findings. 

The literature often emphasizes that requirements and systems engineering are crucial for managing systems that grow larger and more complex over time \cite{eisner2022systems}. In general, the design and development of any system require robust systems engineering practices. Systems engineering begins with the identification of requested features, which are customer-perceptible functions, and culminates in a system that realizes those features. However, what exactly are the properties of such automotive systems that are now reaching their limits due to increasing functional complexity?

